Optimistic Feasible Search for Closed-Loop Fair Threshold Decision-Making

Closed-loop decision-making systems (e.g., lending, screening, or recidivism risk assessment) often operate under fairness and service constraints while inducing feedback effects: decisions change who appears in the future, yielding non-stationary data and potentially amplifying disparities. We study online learning of a one-dimensional threshold policy from bandit feedback under demographic parity (DP) and, optionally, service-rate constraints. The learner observes only a scalar score each round and selects a threshold; reward and constraint residuals are revealed only for the chosen threshold. We propose Optimistic Feasible Search (OFS), a simple grid-based method that maintains confidence bounds for reward and constraint residuals for each candidate threshold. At each round, OFS selects a threshold that appears feasible under confidence bounds and, among those, maximizes optimistic reward; if no threshold appears feasible, OFS selects the threshold minimizing optimistic constraint violation. This design directly targets feasible high-utility thresholds and is particularly effective for low-dimensional, interpretable policy classes where discretization is natural. We evaluate OFS on (i) a synthetic closed-loop benchmark with stable contraction dynamics and (ii) two semi-synthetic closed-loop benchmarks grounded in German Credit and COMPAS, constructed by training a score model and feeding group-dependent acceptance decisions back into population composition. Across all environments, OFS achieves higher reward with smaller cumulative constraint violation than unconstrained and primal-dual bandit baselines, and is near-oracle relative to the best feasible fixed threshold under the same sweep procedure. Experiments are reproducible and organized with double-blind-friendly relative outputs.

==> table/source/FINAL_REPORT.json <==
{
  "env": {
    "python": "3.9.21",
    "torch": "2.8.0+cu128",
    "cuda": "12.8",
    "device": "cuda",
    "workdir": ".",
    "outdir": "results/paper_ready_clean_20251222_194233"
  },
  "switches": {
    "FAST_MODE": false,
    "RUN_STRICT_INFEASIBLE": true,
    "SEEDS_MAIN": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "SEEDS_TUNE": [
      0,
      1,
      2,
      3,
      4
    ],
    "K_TAIL": 200
  },
  "mve_s": {
    "cfg_env": {
      "p_group1": 0.5,
      "sigma_x": 1.0,
      "beta_y": 1.0,
      "cost_fp": 1.0,
      "kappa0": 1.0,
      "kappa1": 1.8,
      "theta0_0": 0.0,
      "theta0_1": 0.6,
      "beta_resp": 2.0,
      "rho": 0.35,
      "mu_base0": 0.6,
      "mu_base1": -0.4,
      "dp_eps": 0.06,
      "batch_size": 256
    },
    "cfg_algo": {
      "T": 2000,
      "theta_min": -2.0,
      "theta_max": 2.0,
      "delta": 0.06,
      "eta": 0.12,
      "mu_dual": 0.25,
      "lambda_max": 20.0,
      "grid_K": 61,
      "eps_explore": 0.05,
      "alpha": 0.05,
      "rad_c": 2.0
    },
    "files": {
      "main_stats": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_stats.json",
      "main_runs_npz": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_runs.npz",
      "steady_state": "results/paper_ready_clean_20251222_194233/mve_s/mve_steady_state.json",
      "oracle_curve_csv": "results/paper_ready_clean_20251222_194233/mve_s/oracle_curve_mve.csv",
      "oracle_png": "results/paper_ready_clean_20251222_194233/mve_s/oracle_mve.png",
      "oracle_gap": "results/paper_ready_clean_20251222_194233/mve_s/mve_oracle_gap.json",
      "stress_sweep_csv": "results/paper_ready_clean_20251222_194233/mve_s/stress_sweep_mve.csv",
      "stress_summary_csv": "results/paper_ready_clean_20251222_194233/mve_s/stress_summary_mve.csv",
      "stress_winrate": "results/paper_ready_clean_20251222_194233/mve_s/stress_winrate_mve.json",
      "tune_pd_csv": "results/paper_ready_clean_20251222_194233/mve_s/tuning/tune_pd.csv",
      "tune_u_csv": "results/paper_ready_clean_20251222_194233/mve_s/tuning/tune_u.csv",
      "tune_selected": "results/paper_ready_clean_20251222_194233/mve_s/tuning/tune_selected.json",
      "tuned_stats": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_stats.json"
    },
    "main_stats": {
      "k_tail": 200,
      "summary": {
        "Unconstrained": {
          "reward_mean,std": [
            0.06573242098093032,
            0.037349688973439064
          ],
          "dp_gap_mean,std": [
            0.09530130848288536,
            0.023035840627209127
          ],
          "acc_mean,std": [
            0.13814648427069187,
            0.11081219783673917
          ],
          "dp_max_mean,std": [
            0.42436371445655824,
            0.04441796443600548
          ],
          "vio_total_mean,std": [
            93.87550086975098,
            16.926499129509626
          ],
          "vio_dp_mean,std": [
            93.87550086975098,
            16.926499129509626
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        },
        "PrimalDual": {
          "reward_mean,std": [
            0.02869140636175871,
            0.015512682514521989
          ],
          "dp_gap_mean,std": [
            0.05813163965940475,
            0.01405756844350465
          ],
          "acc_mean,std": [
            0.04791796822100878,
            0.05063566865290001
          ],
          "dp_max_mean,std": [
            0.4050704658031464,
            0.06186458684286626
          ],
          "vio_total_mean,std": [
            33.1386302947998,
            9.959045132120036
          ],
          "vio_dp_mean,std": [
            33.1386302947998,
            9.959045132120036
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        },
        "OFS-Grid": {
          "reward_mean,std": [
            0.30677929520606995,
            0.005089513607791514
          ],
          "dp_gap_mean,std": [
            0.012476622592657804,
            0.0013829576417474668
          ],
          "acc_mean,std": [
            0.9831503868103028,
            0.004361173389383359
          ],
          "dp_max_mean,std": [
            0.3587763398885727,
            0.014888556109901266
          ],
          "vio_total_mean,std": [
            7.980068683624268,
            0.763327550019913
          ],
          "vio_dp_mean,std": [
            7.980068683624268,
            0.763327550019913
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        }
      },
      "ci": {
        "OFS_minus_PD_reward": {
          "mean": 0.27808788884431124,
          "lo": 0.2682928708847612,
          "hi": 0.2858086880482733
        },
        "PD_minus_OFS_dp": {
          "mean": 0.04565501706674695,
          "lo": 0.03750075828284025,
          "hi": 0.05438301429618148
        },
        "PD_minus_OFS_vio_total": {
          "mean": 25.158561611175536,
          "lo": 20.046424899101257,
          "hi": 32.28988880634308
        }
      },
      "constraints": {
        "dp_eps": 0.06,
        "acc_min": null,
        "acc_max": null
      },
      "files": {
        "reward_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_reward.png",
        "dp_gap_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_dp_gap.png",
        "acc_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_acc.png",
        "dp_max_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_dp_max.png",
        "vio_total_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_vio_total.png",
        "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_cum_vio_total.png"
      },
      "runs_npz": "results/paper_ready_clean_20251222_194233/mve_s/mve_main_runs.npz"
    },
    "tuned_stats": {
      "k_tail": 200,
      "summary": {
        "Unconstrained": {
          "reward_mean,std": [
            0.24618555158376693,
            0.0368801233002756
          ],
          "dp_gap_mean,std": [
            0.17522863745689393,
            0.041716774066454465
          ],
          "acc_mean,std": [
            0.6251542955636978,
            0.15169391484792225
          ],
          "dp_max_mean,std": [
            0.4253991484642029,
            0.039767229660820094
          ],
          "vio_total_mean,std": [
            208.2298271179199,
            75.4422787327869
          ],
          "vio_dp_mean,std": [
            208.2298271179199,
            75.4422787327869
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        },
        "PrimalDual": {
          "reward_mean,std": [
            0.10179491862654685,
            0.12149130330822012
          ],
          "dp_gap_mean,std": [
            0.05815216414630413,
            0.024483069972930975
          ],
          "acc_mean,std": [
            0.27568945325911043,
            0.3807506519067269
          ],
          "dp_max_mean,std": [
            0.4052394449710846,
            0.053580919914929165
          ],
          "vio_total_mean,std": [
            48.925616073608396,
            19.534869173621907
          ],
          "vio_dp_mean,std": [
            48.925616073608396,
            19.534869173621907
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        },
        "OFS-Grid": {
          "reward_mean,std": [
            0.30677929520606995,
            0.005089513607791514
          ],
          "dp_gap_mean,std": [
            0.012476622592657804,
            0.0013829576417474668
          ],
          "acc_mean,std": [
            0.9831503868103028,
            0.004361173389383359
          ],
          "dp_max_mean,std": [
            0.3587763398885727,
            0.014888556109901266
          ],
          "vio_total_mean,std": [
            7.980068683624268,
            0.763327550019913
          ],
          "vio_dp_mean,std": [
            7.980068683624268,
            0.763327550019913
          ],
          "vio_service_mean,std": [
            0.0,
            0.0
          ]
        }
      },
      "ci": {
        "OFS_minus_PD_reward": {
          "mean": 0.2049843765795231,
          "lo": 0.1258533739624545,
          "hi": 0.27880409853532906
        },
        "PD_minus_OFS_dp": {
          "mean": 0.04567554155364632,
          "lo": 0.03346015820046887,
          "hi": 0.06264265530277044
        },
        "PD_minus_OFS_vio_total": {
          "mean": 40.94554738998413,
          "lo": 29.4401660490036,
          "hi": 53.11556569814681
        }
      },
      "constraints": {
        "dp_eps": 0.06,
        "acc_min": null,
        "acc_max": null
      },
      "files": {
        "reward_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_reward.png",
        "dp_gap_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_dp_gap.png",
        "acc_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_acc.png",
        "dp_max_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_dp_max.png",
        "vio_total_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_vio_total.png",
        "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_cum_vio_total.png"
      },
      "runs_npz": "results/paper_ready_clean_20251222_194233/mve_s/mve_tuned_runs.npz"
    },
    "steady_state_summary": {
      "Unconstrained": {
        "reward_mean,std": [
          0.05961523437499999,
          0.03907396676315134
        ],
        "dp_mean,std": [
          0.12359929851503933,
          0.06402550775209785
        ],
        "acc_mean,std": [
          0.095603515625,
          0.07635443474903376
        ],
        "feas_rate": 0.1
      },
      "PrimalDual": {
        "reward_mean,std": [
          0.025634765625,
          0.01201543881531539
        ],
        "dp_mean,std": [
          0.06015509811568852,
          0.027654266474568756
        ],
        "acc_mean,std": [
          0.03395052083333333,
          0.01882681511578195
        ],
        "feas_rate": 0.7
      },
      "OFS-Grid": {
        "reward_mean,std": [
          0.31419498697916665,
          0.0013179960678034233
        ],
        "dp_mean,std": [
          0.007969701124600007,
          0.0006838272619873385
        ],
        "acc_mean,std": [
          0.9951689453125002,
          0.0004991189824139847
        ],
        "feas_rate": 1.0
      }
    },
    "oracle_best_feasible": {
      "theta": -2.0,
      "reward": 0.3167529296875,
      "dp": 0.006227341549086968,
      "acc": 0.996376953125
    },
    "gap_to_oracle": {
      "Unconstrained": 0.2571376953125,
      "PrimalDual": 0.2911181640625,
      "OFS-Grid": 0.0025579427083333717
    }
  },
  "hf_semisyn": {
    "datasets_cache_dir": "hf_datasets",
    "theta_ranges": {
      "german": [
        -0.8334280252456665,
        1.3583465814590454
      ],
      "compas": [
        -1.309193730354309,
        1.8570516109466553
      ]
    },
    "pd_tuning_selected": {
      "german": {
        "eta": 0.03,
        "mu_dual": 0.1,
        "mode": "infeasible-min-violation",
        "table_csv": "results/paper_ready_clean_20251222_194233/hf_semisyn/tuning_pd/tune_pd_german.csv"
      },
      "compas": {
        "eta": 0.03,
        "mu_dual": 0.4,
        "mode": "infeasible-min-violation",
        "table_csv": "results/paper_ready_clean_20251222_194233/hf_semisyn/tuning_pd/tune_pd_compas.csv"
      }
    },
    "files": {
      "theta_ranges_json": "results/paper_ready_clean_20251222_194233/hf_semisyn/theta_ranges.json",
      "pd_tuning_dir": "results/paper_ready_clean_20251222_194233/hf_semisyn/tuning_pd",
      "stress_sweep_dir": "results/paper_ready_clean_20251222_194233/hf_semisyn/stress_sweep",
      "strict_infeasible_dir": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible",
      "tail_feas_german_json": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_tail_feasibility.json",
      "tail_feas_compas_json": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_tail_feasibility.json"
    },
    "german": {
      "stats": {
        "k_tail": 200,
        "summary": {
          "Unconstrained": {
            "reward_mean,std": [
              0.11269335895776748,
              0.030603976054693064
            ],
            "dp_gap_mean,std": [
              0.04475051574409008,
              0.007791672123532956
            ],
            "acc_mean,std": [
              0.22353711277246474,
              0.0675892016334372
            ],
            "dp_max_mean,std": [
              0.34765351116657256,
              0.02276123385747968
            ],
            "vio_total_mean,std": [
              622.0954315185547,
              18.634570717701003
            ],
            "vio_dp_mean,std": [
              77.6593505859375,
              6.107518956391713
            ],
            "vio_service_mean,std": [
              544.4360809326172,
              23.797548547567725
            ]
          },
          "PrimalDual": {
            "reward_mean,std": [
              0.39292968809604645,
              0.09927725189309072
            ],
            "dp_gap_mean,std": [
              0.030940644443035126,
              0.0057231421381931085
            ],
            "acc_mean,std": [
              0.8173164099454879,
              0.20701580254777616
            ],
            "dp_max_mean,std": [
              0.40690039098262787,
              0.03307160038413577
            ],
            "vio_total_mean,std": [
              179.10486183166503,
              34.55068719975053
            ],
            "vio_dp_mean,std": [
              85.3182258605957,
              2.6473920592843223
            ],
            "vio_service_mean,std": [
              93.78663597106933,
              33.47318934454968
            ]
          },
          "OFS-Grid": {
            "reward_mean,std": [
              0.4545957028865814,
              0.006359417703808373
            ],
            "dp_gap_mean,std": [
              0.013137771841138601,
              0.002085489156650875
            ],
            "acc_mean,std": [
              0.9791816353797913,
              0.007682458453715637
            ],
            "dp_max_mean,std": [
              0.3984126627445221,
              0.04090432566840873
            ],
            "vio_total_mean,std": [
              31.127505493164062,
              1.5353833130179766
            ],
            "vio_dp_mean,std": [
              11.82913761138916,
              1.7413854323807358
            ],
            "vio_service_mean,std": [
              19.2983678817749,
              0.836220704482747
            ]
          }
        },
        "ci": {
          "OFS_minus_PD_reward": {
            "mean": 0.061666014790534976,
            "lo": 0.005119676887989045,
            "hi": 0.1260850045084953
          },
          "PD_minus_OFS_dp": {
            "mean": 0.017802872601896523,
            "lo": 0.01486397040076554,
            "hi": 0.021093015901278697
          },
          "PD_minus_OFS_vio_total": {
            "mean": 147.97735633850098,
            "lo": 127.87734019756317,
            "hi": 170.00765808343886
          }
        },
        "constraints": {
          "dp_eps": 0.02,
          "acc_min": 0.3,
          "acc_max": 0.99
        },
        "files": {
          "reward_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_reward.png",
          "dp_gap_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_dp_gap.png",
          "acc_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_acc.png",
          "dp_max_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_dp_max.png",
          "vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_vio_total.png",
          "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_cum_vio_total.png"
        },
        "runs_npz": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_runs.npz"
      },
      "steady_state_summary": {
        "Unconstrained": {
          "reward_mean,std": [
            0.1353328125,
            0.07012558984977962
          ],
          "dp_mean,std": [
            0.11192371832699306,
            0.054990055605670767
          ],
          "acc_mean,std": [
            0.23249270833333333,
            0.13213621503482859
          ],
          "feas_rate": 0.0
        },
        "PrimalDual": {
          "reward_mean,std": [
            0.42740963541666666,
            0.09226977153728431
          ],
          "dp_mean,std": [
            0.04292596097425274,
            0.03631399045287332
          ],
          "acc_mean,std": [
            0.8764164062500001,
            0.20479638861296676
          ],
          "feas_rate": 0.0
        },
        "OFS-Grid": {
          "reward_mean,std": [
            0.46236718750000005,
            0.0014010024584042871
          ],
          "dp_mean,std": [
            0.008726228737542665,
            0.00024728321913729696
          ],
          "acc_mean,std": [
            0.99463125,
            7.750798009990259e-05
          ],
          "feas_rate": 0.0
        }
      },
      "oracle_best_feasible": {
        "theta": -0.5320590168237687,
        "reward": 0.465619140625,
        "dp": 0.015280941592128179,
        "acc": 0.987673828125
      },
      "gap_to_oracle": {
        "Unconstrained": 0.330286328125,
        "PrimalDual": 0.03820950520833333,
        "OFS-Grid": 0.003251953124999929
      },
      "files": {
        "main_stats": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_main_stats.json",
        "steady_state": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/german_steady_state.json",
        "oracle_csv": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/oracle_curve_german.csv",
        "oracle_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/german/oracle_german.png"
      },
      "tail_feasibility": {
        "dataset": "german",
        "k_tail": 200,
        "constraints": {
          "dp_eps": 0.02,
          "acc_min": 0.3,
          "acc_max": 0.99
        },
        "per_algo": {
          "Unconstrained": {
            "feas_rate": 0.0,
            "dp_tail_mean,std": [
              0.04475051909685135,
              0.007791671436280012
            ],
            "acc_tail_mean,std": [
              0.2235371172428131,
              0.06758920103311539
            ]
          },
          "PrimalDual": {
            "feas_rate": 0.0,
            "dp_tail_mean,std": [
              0.030940642580389977,
              0.005723142065107822
            ],
            "acc_tail_mean,std": [
              0.8173163533210754,
              0.20701579749584198
            ]
          },
          "OFS-Grid": {
            "feas_rate": 1.0,
            "dp_tail_mean,std": [
              0.01313777081668377,
              0.002085489220917225
            ],
            "acc_tail_mean,std": [
              0.9791816473007202,
              0.007682458031922579
            ]
          }
        }
      }
    },
    "compas": {
      "stats": {
        "k_tail": 200,
        "summary": {
          "Unconstrained": {
            "reward_mean,std": [
              0.13768164068460464,
              0.03908531400158172
            ],
            "dp_gap_mean,std": [
              0.13986928313970565,
              0.013298584097960468
            ],
            "acc_mean,std": [
              0.17765038907527925,
              0.05643585604945058
            ],
            "dp_max_mean,std": [
              0.5461039483547211,
              0.027573135976576475
            ],
            "vio_total_mean,std": [
              921.3704223632812,
              12.37150051925539
            ],
            "vio_dp_mean,std": [
              324.664111328125,
              11.575557084708704
            ],
            "vio_service_mean,std": [
              596.7063110351562,
              20.177343356835973
            ]
          },
          "PrimalDual": {
            "reward_mean,std": [
              0.6681445360183715,
              0.022520695756939678
            ],
            "dp_gap_mean,std": [
              0.03956676945090294,
              0.004556519482548454
            ],
            "acc_mean,std": [
              0.8651289105415344,
              0.02694052395736018
            ],
            "dp_max_mean,std": [
              0.45496832132339476,
              0.03790608317248716
            ],
            "vio_total_mean,std": [
              161.4860294342041,
              12.917684759741995
            ],
            "vio_dp_mean,std": [
              91.72625122070312,
              3.3774794715518577
            ],
            "vio_service_mean,std": [
              69.75977821350098,
              10.51654812736781
            ]
          },
          "OFS-Grid": {
            "reward_mean,std": [
              0.755615234375,
              0.007140952725701747
            ],
            "dp_gap_mean,std": [
              0.010107841668650508,
              0.0022941038271309905
            ],
            "acc_mean,std": [
              0.9826972723007202,
              0.006859228523227012
            ],
            "dp_max_mean,std": [
              0.3616847962141037,
              0.021266336451390633
            ],
            "vio_total_mean,std": [
              26.53097834587097,
              1.0482265742571102
            ],
            "vio_dp_mean,std": [
              7.713892316818237,
              0.8255586824716439
            ],
            "vio_service_mean,std": [
              18.817086029052735,
              1.2282437345668258
            ]
          }
        },
        "ci": {
          "OFS_minus_PD_reward": {
            "mean": 0.08747069835662842,
            "lo": 0.07142110407352446,
            "hi": 0.10272582054138182
          },
          "PD_minus_OFS_dp": {
            "mean": 0.029458927782252432,
            "lo": 0.026324408809887245,
            "hi": 0.03257176130078732
          },
          "PD_minus_OFS_vio_total": {
            "mean": 134.95505108833314,
            "lo": 127.29642378568649,
            "hi": 142.90104222297668
          }
        },
        "constraints": {
          "dp_eps": 0.03,
          "acc_min": 0.3,
          "acc_max": 0.99
        },
        "files": {
          "reward_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_reward.png",
          "dp_gap_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_dp_gap.png",
          "acc_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_acc.png",
          "dp_max_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_dp_max.png",
          "vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_vio_total.png",
          "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_cum_vio_total.png"
        },
        "runs_npz": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_runs.npz"
      },
      "steady_state_summary": {
        "Unconstrained": {
          "reward_mean,std": [
            0.17148151041666665,
            0.07288377226266937
          ],
          "dp_mean,std": [
            0.2659968574339891,
            0.05643741204050579
          ],
          "acc_mean,std": [
            0.19333307291666663,
            0.08277574834264828
          ],
          "feas_rate": 0.0
        },
        "PrimalDual": {
          "reward_mean,std": [
            0.7614388020833334,
            0.0016312077815218398
          ],
          "dp_mean,std": [
            0.027374778095474405,
            0.0037231908708147987
          ],
          "acc_mean,std": [
            0.9707940104166666,
            0.005028418108569287
          ],
          "feas_rate": 0.7
        },
        "OFS-Grid": {
          "reward_mean,std": [
            0.7653721354166667,
            0.0006122832245540527
          ],
          "dp_mean,std": [
            0.006241898931115679,
            0.0005951395472167065
          ],
          "acc_mean,std": [
            0.9951236979166665,
            0.000489339824747782
          ],
          "feas_rate": 0.0
        }
      },
      "oracle_best_feasible": {
        "theta": -0.5572104617953301,
        "reward": 0.766462890625,
        "dp": 0.01565334219262102,
        "acc": 0.984876953125
      },
      "gap_to_oracle": {
        "Unconstrained": 0.5949813802083332,
        "PrimalDual": 0.005024088541666583,
        "OFS-Grid": 0.0010907552083332384
      },
      "files": {
        "main_stats": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_main_stats.json",
        "steady_state": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/compas_steady_state.json",
        "oracle_csv": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/oracle_curve_compas.csv",
        "oracle_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/compas/oracle_compas.png"
      },
      "tail_feasibility": {
        "dataset": "compas",
        "k_tail": 200,
        "constraints": {
          "dp_eps": 0.03,
          "acc_min": 0.3,
          "acc_max": 0.99
        },
        "per_algo": {
          "Unconstrained": {
            "feas_rate": 0.0,
            "dp_tail_mean,std": [
              0.13986928761005402,
              0.013298584148287773
            ],
            "acc_tail_mean,std": [
              0.17765039205551147,
              0.056435856968164444
            ]
          },
          "PrimalDual": {
            "feas_rate": 0.0,
            "dp_tail_mean,std": [
              0.0395667664706707,
              0.004556519445031881
            ],
            "acc_tail_mean,std": [
              0.8651288747787476,
              0.026940524578094482
            ]
          },
          "OFS-Grid": {
            "feas_rate": 0.8,
            "dp_tail_mean,std": [
              0.010107842274010181,
              0.0022941038478165865
            ],
            "acc_tail_mean,std": [
              0.9826973080635071,
              0.006859228480607271
            ]
          }
        }
      }
    },
    "stress_winrate": {
      "german": {
        "('OFS-Grid',)": 1.0
      },
      "compas": {
        "('OFS-Grid',)": 1.0
      }
    },
    "strict_infeasible": {
      "german": {
        "cfg": {
          "dp_eps": 0.01,
          "acc_min": 0.35,
          "acc_max": 0.85,
          "cost_fp": 1.0,
          "p_group1": 0.69,
          "batch_size": 256,
          "rho": 0.1,
          "target_accept": 0.5,
          "q_clip_lo": 0.05,
          "q_clip_hi": 0.95,
          "kappa0": 0.35,
          "kappa1": 0.55,
          "resp_sign0": 1.0,
          "resp_sign1": 1.0,
          "high_quantile": 0.5
        },
        "stats": {
          "k_tail": 200,
          "summary": {
            "Unconstrained": {
              "reward_mean,std": [
                0.11269335895776748,
                0.030603976054693064
              ],
              "dp_gap_mean,std": [
                0.04475051574409008,
                0.007791672123532956
              ],
              "acc_mean,std": [
                0.22353711277246474,
                0.0675892016334372
              ],
              "dp_max_mean,std": [
                0.34765351116657256,
                0.02276123385747968
              ],
              "vio_total_mean,std": [
                797.4096046447754,
                17.954465719303204
              ],
              "vio_dp_mean,std": [
                98.10035781860351,
                6.6689681839023995
              ],
              "vio_service_mean,std": [
                699.3092468261718,
                23.761838415053226
              ]
            },
            "PrimalDual": {
              "reward_mean,std": [
                0.4114550769329071,
                0.013811955441704098
              ],
              "dp_gap_mean,std": [
                0.04689676947891712,
                0.006415248959623968
              ],
              "acc_mean,std": [
                0.8550058603286743,
                0.028287277886706597
              ],
              "dp_max_mean,std": [
                0.43364126682281495,
                0.021525798230916843
              ],
              "vio_total_mean,std": [
                383.0969039916992,
                14.015017314503236
              ],
              "vio_dp_mean,std": [
                113.57227020263672,
                7.921191820192207
              ],
              "vio_service_mean,std": [
                269.5246337890625,
                14.985677948618807
              ]
            },
            "OFS-Grid": {
              "reward_mean,std": [
                0.4545957028865814,
                0.006359417703808373
              ],
              "dp_gap_mean,std": [
                0.013137771841138601,
                0.002085489156650875
              ],
              "acc_mean,std": [
                0.9791816353797913,
                0.007682458453715637
              ],
              "dp_max_mean,std": [
                0.3984126627445221,
                0.04090432566840873
              ],
              "vio_total_mean,std": [
                445.6886782646179,
                0.9157998390469242
              ],
              "vio_dp_mean,std": [
                18.443750286102294,
                1.8698667258953614
              ],
              "vio_service_mean,std": [
                427.24492797851565,
                1.4516819806195407
              ]
            }
          },
          "ci": {
            "OFS_minus_PD_reward": {
              "mean": 0.043140625953674315,
              "lo": 0.035701029896736146,
              "hi": 0.05124243460595607
            },
            "PD_minus_OFS_dp": {
              "mean": 0.03375899763777852,
              "lo": 0.029749603678938,
              "hi": 0.038825900948140764
            },
            "PD_minus_OFS_vio_total": {
              "mean": -62.5917742729187,
              "lo": -71.26163187026978,
              "hi": -54.0322878098488
            }
          },
          "constraints": {
            "dp_eps": 0.01,
            "acc_min": 0.35,
            "acc_max": 0.85
          },
          "files": {
            "reward_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_reward.png",
            "dp_gap_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_dp_gap.png",
            "acc_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_acc.png",
            "dp_max_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_dp_max.png",
            "vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_vio_total.png",
            "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_cum_vio_total.png"
          },
          "runs_npz": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/german/german_strict_infeasible_runs.npz"
        }
      },
      "compas": {
        "cfg": {
          "dp_eps": 0.01,
          "acc_min": 0.35,
          "acc_max": 0.85,
          "cost_fp": 1.0,
          "p_group1": 0.7917953242170269,
          "batch_size": 256,
          "rho": 0.1,
          "target_accept": 0.5,
          "q_clip_lo": 0.05,
          "q_clip_hi": 0.95,
          "kappa0": 0.35,
          "kappa1": 0.55,
          "resp_sign0": 1.0,
          "resp_sign1": 1.0,
          "high_quantile": 0.5
        },
        "stats": {
          "k_tail": 200,
          "summary": {
            "Unconstrained": {
              "reward_mean,std": [
                0.13768164068460464,
                0.03908531400158172
              ],
              "dp_gap_mean,std": [
                0.13986928313970565,
                0.013298584097960468
              ],
              "acc_mean,std": [
                0.17765038907527925,
                0.05643585604945058
              ],
              "dp_max_mean,std": [
                0.5461039483547211,
                0.027573135976576475
              ],
              "vio_total_mean,std": [
                1130.3837951660157,
                11.318829539054825
              ],
              "vio_dp_mean,std": [
                379.1863708496094,
                11.660742651860136
              ],
              "vio_service_mean,std": [
                751.1974243164062,
                20.051712280371856
              ]
            },
            "PrimalDual": {
              "reward_mean,std": [
                0.65185546875,
                0.02511634534196476
              ],
              "dp_gap_mean,std": [
                0.040798335894942285,
                0.004341069404861487
              ],
              "acc_mean,std": [
                0.8533749997615814,
                0.02646474726621293
              ],
              "dp_max_mean,std": [
                0.43231968879699706,
                0.03464854923447371
              ],
              "vio_total_mean,std": [
                476.6866142272949,
                3.812382696676555
              ],
              "vio_dp_mean,std": [
                110.93893051147461,
                3.7972274220934694
              ],
              "vio_service_mean,std": [
                365.7476837158203,
                5.5689231480026695
              ]
            },
            "OFS-Grid": {
              "reward_mean,std": [
                0.755615234375,
                0.007140952725701747
              ],
              "dp_gap_mean,std": [
                0.010107841668650508,
                0.0022941038271309905
              ],
              "acc_mean,std": [
                0.9826972723007202,
                0.006859228523227012
              ],
              "dp_max_mean,std": [
                0.3616847962141037,
                0.021266336451390633
              ],
              "vio_total_mean,std": [
                440.62163429260255,
                1.0869036249382873
              ],
              "vio_dp_mean,std": [
                12.588190078735352,
                1.4753686259646541
              ],
              "vio_service_mean,std": [
                428.0334442138672,
                2.1981845431033555
              ]
            }
          },
          "ci": {
            "OFS_minus_PD_reward": {
              "mean": 0.103759765625,
              "lo": 0.08918349519371986,
              "hi": 0.11717777937650681
            },
            "PD_minus_OFS_dp": {
              "mean": 0.030690494226291776,
              "lo": 0.02758506846614182,
              "hi": 0.033668836711440234
            },
            "PD_minus_OFS_vio_total": {
              "mean": 36.06497993469238,
              "lo": 33.34839950799942,
              "hi": 38.89379079580306
            }
          },
          "constraints": {
            "dp_eps": 0.01,
            "acc_min": 0.35,
            "acc_max": 0.85
          },
          "files": {
            "reward_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_reward.png",
            "dp_gap_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_dp_gap.png",
            "acc_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_acc.png",
            "dp_max_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_dp_max.png",
            "vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_vio_total.png",
            "cum_vio_total_png": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_cum_vio_total.png"
          },
          "runs_npz": "results/paper_ready_clean_20251222_194233/hf_semisyn/strict_infeasible/compas/compas_strict_infeasible_runs.npz"
        }
      }
    }
  }
}

==> table/source/oracle_gap_compas.json <==
{
  "best_oracle": {
    "theta": -0.5572104617953301,
    "reward": 0.766462890625,
    "dp": 0.01565334219262102,
    "acc": 0.984876953125
  },
  "gap_to_oracle": {
    "Unconstrained": 0.5949813802083332,
    "PrimalDual": 0.005024088541666583,
    "OFS-Grid": 0.0010907552083332384
  }
}

==> table/source/oracle_gap_german.json <==
{
  "best_oracle": {
    "theta": -0.5320590168237687,
    "reward": 0.465619140625,
    "dp": 0.015280941592128179,
    "acc": 0.987673828125
  },
  "gap_to_oracle": {
    "Unconstrained": 0.330286328125,
    "PrimalDual": 0.03820950520833333,
    "OFS-Grid": 0.003251953124999929
  }
}

==> table/source/oracle_gap_mve.json <==
{
  "best_oracle": {
    "theta": -2.0,
    "reward": 0.3167529296875,
    "dp": 0.006227341549086968,
    "acc": 0.996376953125
  },
  "gap_to_oracle": {
    "Unconstrained": 0.2571376953125,
    "PrimalDual": 0.2911181640625,
    "OFS-Grid": 0.0025579427083333717
  }
}

==> table/source/stress/stress_summary_compas.csv <==
dp_eps,cost_fp,kappa1,winner,mode,count
0.03,0.5,0.35,OFS-Grid,feasible,3
0.03,0.5,0.55,OFS-Grid,feasible,3
0.03,0.5,0.8,OFS-Grid,feasible,3
0.03,1.0,0.35,OFS-Grid,feasible,3
0.03,1.0,0.55,OFS-Grid,feasible,3
0.03,1.0,0.8,OFS-Grid,feasible,3
0.03,2.0,0.35,OFS-Grid,feasible,3
0.03,2.0,0.55,OFS-Grid,feasible,3
0.03,2.0,0.8,OFS-Grid,feasible,3
0.05,0.5,0.35,OFS-Grid,feasible,3
0.05,0.5,0.55,OFS-Grid,feasible,3
0.05,0.5,0.8,OFS-Grid,feasible,3
0.05,1.0,0.35,OFS-Grid,feasible,3
0.05,1.0,0.55,OFS-Grid,feasible,3
0.05,1.0,0.8,OFS-Grid,feasible,3
0.05,2.0,0.35,OFS-Grid,feasible,3
0.05,2.0,0.55,OFS-Grid,feasible,3
0.05,2.0,0.8,OFS-Grid,feasible,3
0.08,0.5,0.35,OFS-Grid,feasible,3
0.08,0.5,0.55,OFS-Grid,feasible,3
0.08,0.5,0.8,OFS-Grid,feasible,3
0.08,1.0,0.35,OFS-Grid,feasible,3
0.08,1.0,0.55,OFS-Grid,feasible,3
0.08,1.0,0.8,OFS-Grid,feasible,3
0.08,2.0,0.35,OFS-Grid,feasible,3
0.08,2.0,0.55,OFS-Grid,feasible,3
0.08,2.0,0.8,OFS-Grid,feasible,3


==> table/source/stress/stress_summary_german.csv <==
dp_eps,cost_fp,kappa1,winner,mode,count
0.02,0.5,0.35,OFS-Grid,feasible,3
0.02,0.5,0.55,OFS-Grid,feasible,3
0.02,0.5,0.8,OFS-Grid,feasible,3
0.02,1.0,0.35,OFS-Grid,feasible,3
0.02,1.0,0.55,OFS-Grid,feasible,3
0.02,1.0,0.8,OFS-Grid,feasible,3
0.02,2.0,0.35,OFS-Grid,feasible,3
0.02,2.0,0.55,OFS-Grid,feasible,3
0.02,2.0,0.8,OFS-Grid,feasible,3
0.03,0.5,0.35,OFS-Grid,feasible,3
0.03,0.5,0.55,OFS-Grid,feasible,3
0.03,0.5,0.8,OFS-Grid,feasible,3
0.03,1.0,0.35,OFS-Grid,feasible,3
0.03,1.0,0.55,OFS-Grid,feasible,3
0.03,1.0,0.8,OFS-Grid,feasible,3
0.03,2.0,0.35,OFS-Grid,feasible,3
0.03,2.0,0.55,OFS-Grid,feasible,3
0.03,2.0,0.8,OFS-Grid,feasible,3
0.05,0.5,0.35,OFS-Grid,feasible,3
0.05,0.5,0.55,OFS-Grid,feasible,3
0.05,0.5,0.8,OFS-Grid,feasible,3
0.05,1.0,0.35,OFS-Grid,feasible,3
0.05,1.0,0.55,OFS-Grid,feasible,3
0.05,1.0,0.8,OFS-Grid,feasible,3
0.05,2.0,0.35,OFS-Grid,feasible,3
0.05,2.0,0.55,OFS-Grid,feasible,3
0.05,2.0,0.8,OFS-Grid,feasible,3


==> table/source/stress/stress_summary_mve.csv <==
cost_fp,dp_eps,kappa1,winner,mode,count
0.5,0.03,1.2,OFS-Grid,feasible,3
0.5,0.03,1.8,OFS-Grid,feasible,3
0.5,0.03,2.6,OFS-Grid,feasible,3
0.5,0.06,1.2,OFS-Grid,feasible,3
0.5,0.06,1.8,OFS-Grid,feasible,3
0.5,0.06,2.6,OFS-Grid,feasible,3
1.0,0.03,1.2,OFS-Grid,feasible,3
1.0,0.03,1.8,OFS-Grid,feasible,3
1.0,0.03,2.6,OFS-Grid,feasible,3
1.0,0.06,1.2,OFS-Grid,feasible,3
1.0,0.06,1.8,OFS-Grid,feasible,3
1.0,0.06,2.6,OFS-Grid,feasible,3
2.0,0.03,1.2,OFS-Grid,feasible,3
2.0,0.03,1.8,OFS-Grid,feasible,3
2.0,0.03,2.6,OFS-Grid,feasible,3
2.0,0.06,1.2,PrimalDual,feasible,3
2.0,0.06,1.8,PrimalDual,feasible,3
2.0,0.06,2.6,OFS-Grid,feasible,3


==> table/source/stress/stress_sweep_compas.csv <==
dp_eps,cost_fp,kappa1,algo,reward_mean,dp_mean,acc_mean,vio_total_mean,feasible_majority,winner,mode
0.03,0.5,0.35,Unconstrained,0.13882616832852362,0.11459963023662567,0.16658203005790712,882.5105194091797,False,OFS-Grid,feasible
0.03,0.5,0.35,PrimalDual,0.7025117158889771,0.04296342097222805,0.8658945441246033,167.74065399169922,False,OFS-Grid,feasible
0.03,0.5,0.35,OFS-Grid,0.787787115573883,0.013453268073499202,0.9807538986206055,27.049475860595702,True,OFS-Grid,feasible
0.03,0.5,0.55,Unconstrained,0.14230078160762788,0.13318321406841277,0.1720664083957672,938.8439514160157,False,OFS-Grid,feasible
0.03,0.5,0.55,PrimalDual,0.7218398332595826,0.041496341675519945,0.8692968726158142,159.8316192626953,False,OFS-Grid,feasible
0.03,0.5,0.55,OFS-Grid,0.813671863079071,0.010049417987465859,0.9837578177452088,26.72609062194824,True,OFS-Grid,feasible
0.03,0.5,0.8,Unconstrained,0.12236718609929084,0.17684192955493927,0.14759765714406967,1060.450372314453,False,OFS-Grid,feasible
0.03,0.5,0.8,PrimalDual,0.733810544013977,0.034531842172145846,0.8612226486206055,177.8866455078125,False,OFS-Grid,feasible
0.03,0.5,0.8,OFS-Grid,0.846630859375,0.006207735743373632,0.9876250147819519,30.33088665008545,True,OFS-Grid,feasible
0.05,0.5,0.35,Unconstrained,0.13882616832852362,0.11459963023662567,0.16658203005790712,834.6796905517579,False,OFS-Grid,feasible
0.05,0.5,0.35,PrimalDual,0.5304218769073487,0.06560423895716667,0.6532812595367432,254.31160583496094,False,OFS-Grid,feasible
0.05,0.5,0.35,OFS-Grid,0.787787115573883,0.013453268073499202,0.9807538986206055,25.066787910461425,True,OFS-Grid,feasible
0.05,0.5,0.55,Unconstrained,0.14230078160762788,0.13318321406841277,0.1720664083957672,889.3605041503906,False,OFS-Grid,feasible
0.05,0.5,0.55,PrimalDual,0.626025402545929,0.0569647490978241,0.7569648504257203,231.01260070800782,False,OFS-Grid,feasible
0.05,0.5,0.55,OFS-Grid,0.813671863079071,0.010049417987465859,0.9837578177452088,25.18380994796753,True,OFS-Grid,feasible
0.05,0.5,0.8,Unconstrained,0.12236718609929084,0.17684192955493927,0.14759765714406967,1008.7714233398438,False,OFS-Grid,feasible
0.05,0.5,0.8,PrimalDual,0.5617949187755584,0.05820631682872772,0.6637773394584656,292.6754119873047,False,OFS-Grid,feasible
0.05,0.5,0.8,OFS-Grid,0.846630859375,0.006207735743373632,0.9876250147819519,29.25928192138672,True,OFS-Grid,feasible
0.08,0.5,0.35,Unconstrained,0.13882616832852362,0.11459963023662567,0.16658203005790712,774.6928802490235,False,OFS-Grid,feasible
0.08,0.5,0.35,PrimalDual,0.35721874237060547,0.08722510337829589,0.4389921844005585,376.1365280151367,False,OFS-Grid,feasible
0.08,0.5,0.35,OFS-Grid,0.787787115573883,0.013453268073499202,0.9807538986206055,22.777158069610596,True,OFS-Grid,feasible
0.08,0.5,0.55,Unconstrained,0.14230078160762788,0.13318321406841277,0.1720664083957672,825.0707794189453,False,OFS-Grid,feasible
0.08,0.5,0.55,PrimalDual,0.2584101527929306,0.10578928291797637,0.3217968702316284,406.6517807006836,False,OFS-Grid,feasible
0.08,0.5,0.55,OFS-Grid,0.813671863079071,0.010049417987465859,0.9837578177452088,23.465702629089357,True,OFS-Grid,feasible
0.08,0.5,0.8,Unconstrained,0.12236718609929084,0.17684192955493927,0.14759765714406967,939.3388671875,False,OFS-Grid,feasible
0.08,0.5,0.8,PrimalDual,0.30998828411102297,0.10014779418706894,0.3866171896457672,476.824267578125,False,OFS-Grid,feasible
0.08,0.5,0.8,OFS-Grid,0.846630859375,0.006207735743373632,0.9876250147819519,28.086775875091554,True,OFS-Grid,feasible
0.03,1.0,0.35,Unconstrained,0.14252343475818635,0.11524765193462372,0.18489062488079072,867.3811798095703,False,OFS-Grid,feasible
0.03,1.0,0.35,PrimalDual,0.6471523404121399,0.03882917761802673,0.8657460927963256,152.63950271606444,False,OFS-Grid,feasible
0.03,1.0,0.35,OFS-Grid,0.723464846611023,0.013453268073499202,0.9807538986206055,27.049475860595702,True,OFS-Grid,feasible
0.03,1.0,0.55,Unconstrained,0.14095312505960464,0.13543222844600677,0.18365624845027922,927.7953125,False,OFS-Grid,feasible
0.03,1.0,0.55,PrimalDual,0.6659492254257202,0.039756780862808226,0.8596054553985596,158.11120986938477,False,OFS-Grid,feasible
0.03,1.0,0.55,OFS-Grid,0.7569765567779541,0.010049417987465859,0.9837578177452088,26.72609062194824,True,OFS-Grid,feasible
0.03,1.0,0.8,Unconstrained,0.12221875190734863,0.17843762338161467,0.15828125178813934,1048.1771118164063,False,OFS-Grid,feasible
0.03,1.0,0.8,PrimalDual,0.6670585989952087,0.038733307644724844,0.8337382793426513,173.46752319335937,False,OFS-Grid,feasible
0.03,1.0,0.8,OFS-Grid,0.7996327996253967,0.006207735743373632,0.9876250147819519,30.33088665008545,True,OFS-Grid,feasible
0.05,1.0,0.35,Unconstrained,0.14252343475818635,0.11524765193462372,0.18489062488079072,819.7281860351562,False,OFS-Grid,feasible
0.05,1.0,0.35,PrimalDual,0.5837578058242798,0.060087932646274565,0.7754921793937684,205.00465240478516,False,OFS-Grid,feasible
0.05,1.0,0.35,OFS-Grid,0.723464846611023,0.013453268073499202,0.9807538986206055,25.066787910461425,True,OFS-Grid,feasible
0.05,1.0,0.55,Unconstrained,0.14095312505960464,0.13543222844600677,0.18365624845027922,878.3659729003906,False,OFS-Grid,feasible
0.05,1.0,0.55,PrimalDual,0.604546868801117,0.053782589733600616,0.782421875,213.78397674560546,False,OFS-Grid,feasible
0.05,1.0,0.55,OFS-Grid,0.7569765567779541,0.010049417987465859,0.9837578177452088,25.18380994796753,True,OFS-Grid,feasible
0.05,1.0,0.8,Unconstrained,0.12221875190734863,0.17843762338161467,0.15828125178813934,996.7879638671875,False,OFS-Grid,feasible
0.05,1.0,0.8,PrimalDual,0.5237343788146973,0.06210372671484947,0.6642656087875366,272.4616241455078,False,OFS-Grid,feasible
0.05,1.0,0.8,OFS-Grid,0.7996327996253967,0.006207735743373632,0.9876250147819519,29.25928192138672,True,OFS-Grid,feasible
0.08,1.0,0.35,Unconstrained,0.14252343475818635,0.11524765193462372,0.18489062488079072,759.8966735839844,False,OFS-Grid,feasible
0.08,1.0,0.35,PrimalDual,0.39818749129772185,0.08908976763486862,0.5254374921321869,349.8624267578125,False,OFS-Grid,feasible
0.08,1.0,0.35,OFS-Grid,0.723464846611023,0.013453268073499202,0.9807538986206055,22.777158069610596,True,OFS-Grid,feasible
0.08,1.0,0.55,Unconstrained,0.14095312505960464,0.13543222844600677,0.18365624845027922,814.1813903808594,False,OFS-Grid,feasible
0.08,1.0,0.55,PrimalDual,0.3483125030994415,0.09120756834745407,0.4635546863079071,386.886328125,False,OFS-Grid,feasible
0.08,1.0,0.55,OFS-Grid,0.7569765567779541,0.010049417987465859,0.9837578177452088,23.465702629089357,True,OFS-Grid,feasible
0.08,1.0,0.8,Unconstrained,0.12221875190734863,0.17843762338161467,0.15828125178813934,927.81357421875,False,OFS-Grid,feasible
0.08,1.0,0.8,PrimalDual,0.30796093940734864,0.09616189301013947,0.412890625,439.2577438354492,False,OFS-Grid,feasible
0.08,1.0,0.8,OFS-Grid,0.7996327996253967,0.006207735743373632,0.9876250147819519,28.086775875091554,True,OFS-Grid,feasible
0.03,2.0,0.35,Unconstrained,0.15273437574505805,0.11205008178949356,0.23821094036102294,837.6193664550781,False,OFS-Grid,feasible
0.03,2.0,0.35,PrimalDual,0.5543476521968842,0.04099252372980118,0.8867265701293945,122.96677169799804,False,OFS-Grid,feasible
0.03,2.0,0.35,OFS-Grid,0.5948203206062317,0.013453268073499202,0.9807538986206055,27.049475860595702,True,OFS-Grid,feasible
0.03,2.0,0.55,Unconstrained,0.15088671818375587,0.1308119162917137,0.2349921852350235,899.1625305175781,False,OFS-Grid,feasible
0.03,2.0,0.55,PrimalDual,0.583468747138977,0.03684437721967697,0.8775742053985596,144.75518112182618,False,OFS-Grid,feasible
0.03,2.0,0.55,OFS-Grid,0.6435859441757202,0.010049417987465859,0.9837578177452088,26.72609062194824,True,OFS-Grid,feasible
0.03,2.0,0.8,Unconstrained,0.11900000125169755,0.17924923598766326,0.1789765626192093,1019.3830261230469,False,OFS-Grid,feasible
0.03,2.0,0.8,PrimalDual,0.5886015653610229,0.03808492124080658,0.8352343916893006,171.16625213623047,False,OFS-Grid,feasible
0.03,2.0,0.8,OFS-Grid,0.705636727809906,0.006207735743373632,0.9876250147819519,30.33088665008545,True,OFS-Grid,feasible
0.05,2.0,0.35,Unconstrained,0.15273437574505805,0.11205008178949356,0.23821094036102294,790.5070251464844,False,OFS-Grid,feasible
0.05,2.0,0.35,PrimalDual,0.4917109489440918,0.057912711054086685,0.7827226519584656,186.22397232055664,False,OFS-Grid,feasible
0.05,2.0,0.35,OFS-Grid,0.5948203206062317,0.013453268073499202,0.9807538986206055,25.066787910461425,True,OFS-Grid,feasible
0.05,2.0,0.55,Unconstrained,0.15088671818375587,0.1308119162917137,0.2349921852350235,850.5089416503906,False,OFS-Grid,feasible
0.05,2.0,0.55,PrimalDual,0.4884999990463257,0.05743650123476982,0.7461015701293945,210.31555938720703,False,OFS-Grid,feasible
0.05,2.0,0.55,OFS-Grid,0.6435859441757202,0.010049417987465859,0.9837578177452088,25.18380994796753,True,OFS-Grid,feasible
0.05,2.0,0.8,Unconstrained,0.11900000125169755,0.17924923598766326,0.1789765626192093,968.8389343261719,False,OFS-Grid,feasible
0.05,2.0,0.8,PrimalDual,0.49438671469688417,0.0563820593059063,0.7167031168937683,221.63573303222657,False,OFS-Grid,feasible
0.05,2.0,0.8,OFS-Grid,0.705636727809906,0.006207735743373632,0.9876250147819519,29.25928192138672,True,OFS-Grid,feasible
0.08,2.0,0.35,Unconstrained,0.15273437574505805,0.11205008178949356,0.23821094036102294,731.3026184082031,False,OFS-Grid,feasible
0.08,2.0,0.35,PrimalDual,0.3500039100646973,0.08880717605352402,0.5441249966621399,304.18140106201173,False,OFS-Grid,feasible
0.08,2.0,0.35,OFS-Grid,0.5948203206062317,0.013453268073499202,0.9807538986206055,22.777158069610596,True,OFS-Grid,feasible
0.08,2.0,0.55,Unconstrained,0.15088671818375587,0.1308119162917137,0.2349921852350235,787.5779479980469,False,OFS-Grid,feasible
0.08,2.0,0.55,PrimalDual,0.3637500017881393,0.0885802760720253,0.5479101538658142,275.57837829589846,False,OFS-Grid,feasible
0.08,2.0,0.55,OFS-Grid,0.6435859441757202,0.010049417987465859,0.9837578177452088,23.465702629089357,True,OFS-Grid,feasible
0.08,2.0,0.8,Unconstrained,0.11900000125169755,0.17924923598766326,0.1789765626192093,901.4572021484375,False,OFS-Grid,feasible
0.08,2.0,0.8,PrimalDual,0.4286015689373016,0.08305776119232178,0.6160195171833038,357.59932708740234,False,OFS-Grid,feasible
0.08,2.0,0.8,OFS-Grid,0.705636727809906,0.006207735743373632,0.9876250147819519,28.086775875091554,True,OFS-Grid,feasible


==> table/source/stress/stress_sweep_german.csv <==
dp_eps,cost_fp,kappa1,algo,reward_mean,dp_mean,acc_mean,vio_total_mean,feasible_majority,winner,mode
0.02,0.5,0.35,Unconstrained,0.11737304925918579,0.045677649974823,0.18675390779972076,695.7231369018555,False,OFS-Grid,feasible
0.02,0.5,0.35,PrimalDual,0.39873828291893004,0.03678625375032425,0.6576874911785126,252.3306640625,False,OFS-Grid,feasible
0.02,0.5,0.35,OFS-Grid,0.5734433531761169,0.0122720617800951,0.9782148480415345,26.58526668548584,True,OFS-Grid,feasible
0.02,0.5,0.55,Unconstrained,0.11919335871934891,0.03570536375045776,0.19101171791553498,678.6194953918457,False,OFS-Grid,feasible
0.02,0.5,0.55,PrimalDual,0.3640312522649765,0.03489526323974133,0.5967656254768372,247.39545440673828,False,OFS-Grid,feasible
0.02,0.5,0.55,OFS-Grid,0.5868945240974426,0.013408331014215947,0.9803398370742797,31.91533832550049,True,OFS-Grid,feasible
0.02,0.5,0.8,Unconstrained,0.09498632550239564,0.0296319916844368,0.15263672173023224,699.2367454528809,False,OFS-Grid,feasible
0.02,0.5,0.8,PrimalDual,0.506871098279953,0.03836570605635643,0.8180624842643738,294.00360717773435,False,OFS-Grid,feasible
0.02,0.5,0.8,OFS-Grid,0.6033496141433716,0.014982592687010765,0.9830312371253968,40.52431659698486,True,OFS-Grid,feasible
0.03,0.5,0.35,Unconstrained,0.11737304925918579,0.045677649974823,0.18675390779972076,679.701789855957,False,OFS-Grid,feasible
0.03,0.5,0.35,PrimalDual,0.4085410118103027,0.037042686343193056,0.6757578015327453,289.5593231201172,False,OFS-Grid,feasible
0.03,0.5,0.35,OFS-Grid,0.5734433531761169,0.0122720617800951,0.9782148480415345,24.208202362060547,True,OFS-Grid,feasible
0.03,0.5,0.55,Unconstrained,0.11919335871934891,0.03570536375045776,0.19101171791553498,664.5654212951661,False,OFS-Grid,feasible
0.03,0.5,0.55,PrimalDual,0.34377734661102294,0.03877713605761528,0.5591328084468842,298.24087982177736,False,OFS-Grid,feasible
0.03,0.5,0.55,OFS-Grid,0.5868945240974426,0.013408331014215947,0.9803398370742797,29.26714038848877,True,OFS-Grid,feasible
0.03,0.5,0.8,Unconstrained,0.09498632550239564,0.0296319916844368,0.15263672173023224,687.6106391906739,False,OFS-Grid,feasible
0.03,0.5,0.8,PrimalDual,0.478919917345047,0.04574806988239288,0.7722695291042327,288.5111053466797,False,OFS-Grid,feasible
0.03,0.5,0.8,OFS-Grid,0.6033496141433716,0.014982592687010765,0.9830312371253968,37.34215831756592,True,OFS-Grid,feasible
0.05,0.5,0.35,Unconstrained,0.11737304925918579,0.045677649974823,0.18675390779972076,656.7857955932617,False,OFS-Grid,feasible
0.05,0.5,0.35,PrimalDual,0.34417382776737215,0.04699113517999649,0.5653359353542328,313.0707504272461,True,OFS-Grid,feasible
0.05,0.5,0.35,OFS-Grid,0.5734433531761169,0.0122720617800951,0.9782148480415345,22.4793749332428,True,OFS-Grid,feasible
0.05,0.5,0.55,Unconstrained,0.11919335871934891,0.03570536375045776,0.19101171791553498,646.2455894470215,False,OFS-Grid,feasible
0.05,0.5,0.55,PrimalDual,0.38487890362739563,0.05020659640431404,0.6253242075443268,305.0781723022461,False,OFS-Grid,feasible
0.05,0.5,0.55,OFS-Grid,0.5868945240974426,0.013408331014215947,0.9803398370742797,27.265419960021973,True,OFS-Grid,feasible
0.05,0.5,0.8,Unconstrained,0.09498632550239564,0.0296319916844368,0.15263672173023224,673.9016941070556,False,OFS-Grid,feasible
0.05,0.5,0.8,PrimalDual,0.32621093690395353,0.05353079363703728,0.5266718745231629,333.6468109130859,True,OFS-Grid,feasible
0.05,0.5,0.8,OFS-Grid,0.6033496141433716,0.014982592687010765,0.9830312371253968,34.824843406677246,True,OFS-Grid,feasible
0.02,1.0,0.35,Unconstrained,0.12430468797683716,0.05493621975183487,0.24714843630790712,644.2981033325195,False,OFS-Grid,feasible
0.02,1.0,0.35,PrimalDual,0.36710546612739564,0.03527040034532547,0.775417971611023,204.03653564453126,False,OFS-Grid,feasible
0.02,1.0,0.35,OFS-Grid,0.4385195314884186,0.0122720617800951,0.9782148480415345,26.58526668548584,True,OFS-Grid,feasible
0.02,1.0,0.55,Unconstrained,0.12195703089237213,0.040875513851642606,0.24675391018390655,629.6585968017578,False,OFS-Grid,feasible
0.02,1.0,0.55,PrimalDual,0.4130312502384186,0.03240443766117096,0.8562187552452087,167.270906829834,False,OFS-Grid,feasible
0.02,1.0,0.55,OFS-Grid,0.45574609041213987,0.013408331014215947,0.9803398370742797,31.91533832550049,True,OFS-Grid,feasible
0.02,1.0,0.8,Unconstrained,0.09669531062245369,0.03293258100748062,0.19740625023841857,664.0020973205567,False,OFS-Grid,feasible
0.02,1.0,0.8,PrimalDual,0.40786328315734866,0.0361987367272377,0.8266445279121399,193.72313995361327,False,OFS-Grid,feasible
0.02,1.0,0.8,OFS-Grid,0.47678905725479126,0.014982592687010765,0.9830312371253968,40.52431659698486,True,OFS-Grid,feasible
0.03,1.0,0.35,Unconstrained,0.12430468797683716,0.05493621975183487,0.24714843630790712,626.7776123046875,False,OFS-Grid,feasible
0.03,1.0,0.35,PrimalDual,0.387109375,0.035835931450128554,0.8172890424728394,180.30301971435546,False,OFS-Grid,feasible
0.03,1.0,0.35,OFS-Grid,0.4385195314884186,0.0122720617800951,0.9782148480415345,24.208202362060547,True,OFS-Grid,feasible
0.03,1.0,0.55,Unconstrained,0.12195703089237213,0.040875513851642606,0.24675391018390655,614.1887588500977,False,OFS-Grid,feasible
0.03,1.0,0.55,PrimalDual,0.3148749962449074,0.04025669991970062,0.6437890559434891,215.62275238037108,False,OFS-Grid,feasible
0.03,1.0,0.55,OFS-Grid,0.45574609041213987,0.013408331014215947,0.9803398370742797,29.26714038848877,True,OFS-Grid,feasible
0.03,1.0,0.8,Unconstrained,0.09669531062245369,0.03293258100748062,0.19740625023841857,651.3303672790528,False,OFS-Grid,feasible
0.03,1.0,0.8,PrimalDual,0.350230473279953,0.04181460663676262,0.7084570288658142,230.4368881225586,False,OFS-Grid,feasible
0.03,1.0,0.8,OFS-Grid,0.47678905725479126,0.014982592687010765,0.9830312371253968,37.34215831756592,True,OFS-Grid,feasible
0.05,1.0,0.35,Unconstrained,0.12430468797683716,0.05493621975183487,0.24714843630790712,600.2723220825195,False,OFS-Grid,feasible
0.05,1.0,0.35,PrimalDual,0.31021094024181367,0.05674493163824081,0.6442890584468841,194.40845184326173,False,OFS-Grid,feasible
0.05,1.0,0.35,OFS-Grid,0.4385195314884186,0.0122720617800951,0.9782148480415345,22.4793749332428,True,OFS-Grid,feasible
0.05,1.0,0.55,Unconstrained,0.12195703089237213,0.040875513851642606,0.24675391018390655,592.7591697692872,False,OFS-Grid,feasible
0.05,1.0,0.55,PrimalDual,0.36777343451976774,0.04995068162679672,0.7550390541553498,181.45100288391114,False,OFS-Grid,feasible
0.05,1.0,0.55,OFS-Grid,0.45574609041213987,0.013408331014215947,0.9803398370742797,27.265419960021973,True,OFS-Grid,feasible
0.05,1.0,0.8,Unconstrained,0.09669531062245369,0.03293258100748062,0.19740625023841857,635.5495090484619,False,OFS-Grid,feasible
0.05,1.0,0.8,PrimalDual,0.41241015791893004,0.05940006971359253,0.8278476595878601,240.3701171875,False,OFS-Grid,feasible
0.05,1.0,0.8,OFS-Grid,0.47678905725479126,0.014982592687010765,0.9830312371253968,34.824843406677246,True,OFS-Grid,feasible
0.02,2.0,0.35,Unconstrained,0.10425390750169754,0.05667352750897407,0.4666913986206055,492.3549057006836,False,OFS-Grid,feasible
0.02,2.0,0.35,PrimalDual,0.19120703339576722,0.02885892055928707,0.9165273427963256,79.0443749666214,False,OFS-Grid,feasible
0.02,2.0,0.35,OFS-Grid,0.1686718761920929,0.0122720617800951,0.9782148480415345,26.58526668548584,True,OFS-Grid,feasible
0.02,2.0,0.55,Unconstrained,0.10160937458276749,0.053016772121191026,0.42939452528953553,513.3180801391602,False,OFS-Grid,feasible
0.02,2.0,0.55,PrimalDual,0.19921874701976777,0.030398030951619148,0.8845664024353027,80.78401184082031,False,OFS-Grid,feasible
0.02,2.0,0.55,OFS-Grid,0.19344921708106994,0.013408331014215947,0.9803398370742797,31.91533832550049,True,OFS-Grid,feasible
0.02,2.0,0.8,Unconstrained,0.08370312601327896,0.0491211324930191,0.3304882735013962,592.7174468994141,False,OFS-Grid,feasible
0.02,2.0,0.8,PrimalDual,0.2240039050579071,0.03177970089018345,0.9228164076805114,85.4529522895813,False,OFS-Grid,feasible
0.02,2.0,0.8,OFS-Grid,0.22366796731948851,0.014982592687010765,0.9830312371253968,40.52431659698486,True,OFS-Grid,feasible
0.03,2.0,0.35,Unconstrained,0.10425390750169754,0.05667352750897407,0.4666913986206055,474.95537719726565,False,OFS-Grid,feasible
0.03,2.0,0.35,PrimalDual,0.19324609637260437,0.035094966739416124,0.8818515539169312,69.67815659046173,False,OFS-Grid,feasible
0.03,2.0,0.35,OFS-Grid,0.1686718761920929,0.0122720617800951,0.9782148480415345,24.208202362060547,True,OFS-Grid,feasible
0.03,2.0,0.55,Unconstrained,0.10160937458276749,0.053016772121191026,0.42939452528953553,496.91857452392577,False,OFS-Grid,feasible
0.03,2.0,0.55,PrimalDual,0.2131874978542328,0.03586836606264114,0.9194531202316284,63.209852027893064,False,OFS-Grid,feasible
0.03,2.0,0.55,OFS-Grid,0.19344921708106994,0.013408331014215947,0.9803398370742797,29.26714038848877,True,OFS-Grid,feasible
0.03,2.0,0.8,Unconstrained,0.08370312601327896,0.0491211324930191,0.3304882735013962,578.6963760375977,False,OFS-Grid,feasible
0.03,2.0,0.8,PrimalDual,0.23868359327316285,0.03608337603509426,0.9714921712875366,92.86881322860718,False,OFS-Grid,feasible
0.03,2.0,0.8,OFS-Grid,0.22366796731948851,0.014982592687010765,0.9830312371253968,37.34215831756592,True,OFS-Grid,feasible
0.05,2.0,0.35,Unconstrained,0.10425390750169754,0.05667352750897407,0.4666913986206055,448.16992034912107,False,OFS-Grid,feasible
0.05,2.0,0.35,PrimalDual,0.19343359172344207,0.046358152851462366,0.8471289157867432,90.863720703125,False,OFS-Grid,feasible
0.05,2.0,0.35,OFS-Grid,0.1686718761920929,0.0122720617800951,0.9782148480415345,22.4793749332428,True,OFS-Grid,feasible
0.05,2.0,0.55,Unconstrained,0.10160937458276749,0.053016772121191026,0.42939452528953553,472.9347526550293,False,OFS-Grid,feasible
0.05,2.0,0.55,PrimalDual,0.21249218583106994,0.05132730975747109,0.8833554744720459,86.73290367126465,False,OFS-Grid,feasible
0.05,2.0,0.55,OFS-Grid,0.19344921708106994,0.013408331014215947,0.9803398370742797,27.265419960021973,True,OFS-Grid,feasible
0.05,2.0,0.8,Unconstrained,0.08370312601327896,0.0491211324930191,0.3304882735013962,559.7719207763672,False,OFS-Grid,feasible
0.05,2.0,0.8,PrimalDual,0.24101171791553497,0.05474066436290741,0.9528203010559082,93.88369064331054,False,OFS-Grid,feasible
0.05,2.0,0.8,OFS-Grid,0.22366796731948851,0.014982592687010765,0.9830312371253968,34.824843406677246,True,OFS-Grid,feasible


==> table/source/stress/stress_sweep_mve.csv <==
cost_fp,dp_eps,kappa1,algo,reward_mean,dp_mean,vio_total_mean,feasible_majority,winner,mode
0.5,0.03,1.2,Unconstrained,0.06486523374915124,0.0896024763584137,129.57774963378907,False,OFS-Grid,feasible
0.5,0.03,1.2,PrimalDual,0.19527148306369782,0.08115031868219376,84.75066986083985,False,OFS-Grid,feasible
0.5,0.03,1.2,OFS-Grid,0.4342441439628601,0.024730858951807023,20.456451416015625,True,OFS-Grid,feasible
0.5,0.03,1.8,Unconstrained,0.05452343821525574,0.09304361045360565,128.46904296875,False,OFS-Grid,feasible
0.5,0.03,1.8,PrimalDual,0.12018945291638375,0.0704228475689888,54.361514282226565,False,OFS-Grid,feasible
0.5,0.03,1.8,OFS-Grid,0.47699999809265137,0.013483986631035805,11.045653343200684,True,OFS-Grid,feasible
0.5,0.03,2.6,Unconstrained,0.05343749895691872,0.10248846858739853,129.2646240234375,False,OFS-Grid,feasible
0.5,0.03,2.6,PrimalDual,0.06699804477393627,0.05591149479150772,41.783531188964844,False,OFS-Grid,feasible
0.5,0.03,2.6,OFS-Grid,0.5313945293426514,0.00519661521539092,3.0471312522888185,True,OFS-Grid,feasible
0.5,0.06,1.2,Unconstrained,0.06486523374915124,0.0896024763584137,87.81104431152343,False,OFS-Grid,feasible
0.5,0.06,1.2,PrimalDual,0.07383593581616879,0.06346430554986,48.6117748260498,True,OFS-Grid,feasible
0.5,0.06,1.2,OFS-Grid,0.43437500596046447,0.022025761008262635,14.573476219177246,True,OFS-Grid,feasible
0.5,0.06,1.8,Unconstrained,0.05452343821525574,0.09304361045360565,85.70497283935546,False,OFS-Grid,feasible
0.5,0.06,1.8,PrimalDual,0.0917070310562849,0.06555950790643691,46.97003021240234,False,OFS-Grid,feasible
0.5,0.06,1.8,OFS-Grid,0.47741016149520876,0.012187667936086655,8.296550941467284,True,OFS-Grid,feasible
0.5,0.06,2.6,Unconstrained,0.05343749895691872,0.10248846858739853,86.06575317382813,False,OFS-Grid,feasible
0.5,0.06,2.6,PrimalDual,0.021585937961935996,0.05020345002412796,28.17296485900879,True,OFS-Grid,feasible
0.5,0.06,2.6,OFS-Grid,0.5316328167915344,0.004982238262891769,1.679276943206787,True,OFS-Grid,feasible
1.0,0.03,1.2,Unconstrained,0.07567578107118607,0.10918504148721694,142.4758499145508,False,OFS-Grid,feasible
1.0,0.03,1.2,PrimalDual,0.14019531309604644,0.07692607641220092,77.426806640625,False,OFS-Grid,feasible
1.0,0.03,1.2,OFS-Grid,0.2528242200613022,0.024730858951807023,20.456451416015625,True,OFS-Grid,feasible
1.0,0.03,1.8,Unconstrained,0.05743359290063381,0.09334197193384171,132.96639556884764,False,OFS-Grid,feasible
1.0,0.03,1.8,PrimalDual,0.11477734446525574,0.06794276237487792,53.92331390380859,False,OFS-Grid,feasible
1.0,0.03,1.8,OFS-Grid,0.30783202648162844,0.013483986631035805,11.045653343200684,True,OFS-Grid,feasible
1.0,0.03,2.6,Unconstrained,0.04982031174004078,0.09021508768200874,131.47474365234376,False,OFS-Grid,feasible
1.0,0.03,2.6,PrimalDual,0.061722657084465025,0.05728194415569306,38.77106895446777,False,OFS-Grid,feasible
1.0,0.03,2.6,OFS-Grid,0.3787070333957672,0.00519661521539092,3.0471312522888185,True,OFS-Grid,feasible
1.0,0.06,1.2,Unconstrained,0.07567578107118607,0.10918504148721694,100.46272583007813,False,OFS-Grid,feasible
1.0,0.06,1.2,PrimalDual,0.09914843812584877,0.06757562831044198,52.78303909301758,False,OFS-Grid,feasible
1.0,0.06,1.2,OFS-Grid,0.2524062544107437,0.022025761008262635,14.573476219177246,True,OFS-Grid,feasible
1.0,0.06,1.8,Unconstrained,0.05743359290063381,0.09334197193384171,90.8468116760254,False,OFS-Grid,feasible
1.0,0.06,1.8,PrimalDual,0.020531249791383745,0.0483635351061821,29.533567428588867,True,OFS-Grid,feasible
1.0,0.06,1.8,OFS-Grid,0.3080507755279541,0.012187667936086655,8.296550941467284,True,OFS-Grid,feasible
1.0,0.06,2.6,Unconstrained,0.04982031174004078,0.09021508768200874,89.00130004882813,False,OFS-Grid,feasible
1.0,0.06,2.6,PrimalDual,0.019675781205296516,0.048760589212179184,26.483631896972657,True,OFS-Grid,feasible
1.0,0.06,2.6,OFS-Grid,0.37897656559944154,0.004982238262891769,1.679276943206787,True,OFS-Grid,feasible
2.0,0.03,1.2,Unconstrained,0.04208203107118606,0.12089864760637284,175.33011474609376,False,OFS-Grid,feasible
2.0,0.03,1.2,PrimalDual,-0.03354687504470348,0.0434337742626667,36.3934440612793,False,OFS-Grid,feasible
2.0,0.03,1.2,OFS-Grid,-0.11001562625169754,0.024730858951807023,20.456451416015625,True,OFS-Grid,feasible
2.0,0.03,1.8,Unconstrained,0.03874218687415123,0.11092901974916458,159.1173065185547,False,OFS-Grid,feasible
2.0,0.03,1.8,PrimalDual,-0.007160156313329935,0.03620071113109589,33.84519462585449,False,OFS-Grid,feasible
2.0,0.03,1.8,OFS-Grid,-0.030503905564546584,0.013483986631035805,11.045653343200684,True,OFS-Grid,feasible
2.0,0.03,2.6,Unconstrained,0.04244531244039536,0.11079950481653214,141.49435729980468,False,OFS-Grid,feasible
2.0,0.03,2.6,PrimalDual,0.023445312678813935,0.048154585808515546,37.644229888916016,False,OFS-Grid,feasible
2.0,0.03,2.6,OFS-Grid,0.07333203107118606,0.00519661521539092,3.0471312522888185,True,OFS-Grid,feasible
2.0,0.06,1.2,Unconstrained,0.04208203107118606,0.12089864760637284,130.80828704833985,False,PrimalDual,feasible
2.0,0.06,1.2,PrimalDual,0.005078125,0.05073512569069862,28.849737930297852,True,PrimalDual,feasible
2.0,0.06,1.2,OFS-Grid,-0.11153125017881393,0.022025761008262635,14.573476219177246,True,PrimalDual,feasible
2.0,0.06,1.8,Unconstrained,0.03874218687415123,0.11092901974916458,113.93599395751953,False,PrimalDual,feasible
2.0,0.06,1.8,PrimalDual,0.01742578111588955,0.04721535295248032,29.101902770996094,True,PrimalDual,feasible
2.0,0.06,1.8,OFS-Grid,-0.030667968094348907,0.012187667936086655,8.296550941467284,True,PrimalDual,feasible
2.0,0.06,2.6,Unconstrained,0.04244531244039536,0.11079950481653214,99.31231307983398,False,OFS-Grid,feasible
2.0,0.06,2.6,PrimalDual,0.017316406406462193,0.05034147799015045,25.269435501098634,True,OFS-Grid,feasible
2.0,0.06,2.6,OFS-Grid,0.07366406172513962,0.004982238262891769,1.679276943206787,True,OFS-Grid,feasible


==> table/source/stress/stress_winrate_compas.json <==
{
  "win_rate": {
    "('OFS-Grid',)": 1.0
  }
}

==> table/source/stress/stress_winrate_german.json <==
{
  "win_rate": {
    "('OFS-Grid',)": 1.0
  }
}

==> table/source/stress/stress_winrate_mve.json <==
{
  "win_rate": {
    "('OFS-Grid',)": 0.8888888888888888,
    "('PrimalDual',)": 0.1111111111111111
  }
}

==> table/source/tune_pd_compas.csv <==
eta,mu_dual,reward_mean,reward_std,dp_mean,dp_std,acc_mean,acc_std,vio_mean,vio_std,feas_rate
0.03,0.05,0.6635742068290711,0.04326146216779706,0.05435352623462677,0.005808640478644079,0.8437382817268372,0.05154289867184127,314.6157165527344,21.98569985714079,0.0
0.03,0.1,0.6539414167404175,0.05955912083183564,0.05169721841812134,0.013066006589608792,0.8346210956573487,0.07686917963540116,233.52679748535155,21.417023683392795,0.0
0.03,0.2,0.6479023456573486,0.06646157073704081,0.04585515335202217,0.0058259697173304575,0.8339414000511169,0.0803949633162254,179.44843139648438,14.748796344410724,0.0
0.03,0.4,0.6659492254257202,0.023550315447153726,0.039756780862808226,0.00471507036202371,0.8596054553985596,0.026251000777398954,158.11120986938477,15.484571300141361,0.0
0.06,0.05,0.6121406197547913,0.055579686529438795,0.05658451393246651,0.004021163528675929,0.7914374947547913,0.06630572451868724,410.5234344482422,37.02948325947609,0.0
0.06,0.1,0.5135351538658142,0.059304545972477786,0.06300264373421668,0.005448788146430022,0.6730507850646973,0.0722066568268993,325.5525695800781,20.177265565327975,0.0
0.06,0.2,0.542249995470047,0.04872820767749355,0.057919254153966905,0.002961281462192571,0.7122734308242797,0.05787714830714175,286.5909896850586,24.085065419471754,0.0
0.06,0.4,0.4916171908378601,0.045187985628790533,0.06547293588519096,0.007751362079326044,0.6551015615463257,0.05662156555154431,307.6565338134766,30.141096953918584,0.0
0.12,0.05,0.3478906214237213,0.028135122210042093,0.08426592648029327,0.0026762805817395416,0.4719062507152557,0.03534594669583332,564.463021850586,10.758525501863634,0.0
0.12,0.1,0.3607617199420929,0.03844838971868004,0.0812403678894043,0.004253548471225066,0.49363672733306885,0.05040315060249692,541.4949249267578,20.26405747130776,0.0
0.12,0.2,0.3579843699932098,0.03131554442483541,0.07755831927061081,0.004553869220080953,0.49736719131469725,0.04328405958229547,536.2221008300781,17.77942143958517,0.0
0.12,0.4,0.33105078935623167,0.03849039086350565,0.07633607983589172,0.004000259545738558,0.46164452433586123,0.053217779971417474,543.2513397216796,19.017797544741384,0.0


==> table/source/tune_pd_german.csv <==
eta,mu_dual,reward_mean,reward_std,dp_mean,dp_std,acc_mean,acc_std,vio_mean,vio_std,feas_rate
0.03,0.05,0.3618320316076279,0.08000661015224095,0.03474850505590439,0.0051407934776530285,0.7482539057731629,0.16572318961911425,204.0378662109375,42.39491442392112,0.0
0.03,0.1,0.4130312502384186,0.07523805232077861,0.03240443766117096,0.0038955384036234958,0.8562187552452087,0.15316927018933044,167.270906829834,29.18950289804108,0.0
0.03,0.2,0.3310078114271164,0.10899679494825297,0.031083777919411658,0.007367407523173003,0.6890937626361847,0.231524071162972,180.5435028076172,29.922568489823693,0.0
0.03,0.4,0.3999414086341858,0.04875383219229351,0.02932843342423439,0.0009473237948806514,0.8391289114952087,0.0978849719899954,173.22443618774415,26.41801455657747,0.0
0.06,0.05,0.18205859363079072,0.03853724728221727,0.046851103007793424,0.00489409645627952,0.3759648442268372,0.0823638684978907,464.3912872314453,17.93533736730769,0.0
0.06,0.1,0.2641953080892563,0.08806162879311483,0.038960828259587285,0.007125322845119435,0.5615390539169312,0.1828759847144868,419.60896453857424,33.64354921269326,0.0
0.06,0.2,0.21816796958446502,0.03618832471377044,0.035635136812925336,0.0038781493710621597,0.4653085947036743,0.0727700470858184,381.0990646362305,19.26872902691124,0.0
0.06,0.4,0.2624882787466049,0.06968495097318265,0.03392314538359642,0.004476635814364353,0.5704257786273956,0.14824281678799375,364.2513092041016,35.311741753668656,0.0
0.12,0.05,0.16330077946186067,0.03261545270443783,0.04225223362445831,0.004473280371615213,0.34831640124320984,0.069587704736272,530.4442901611328,3.6753291615193704,0.0
0.12,0.1,0.14385156631469725,0.013297022295324125,0.03630010560154915,0.0031920110169093192,0.3208750009536743,0.03024092812522573,524.9315628051758,9.38942880685121,0.0
0.12,0.2,0.14998828172683715,0.014760063174256217,0.03180932402610779,0.0026012529165123973,0.334800785779953,0.03441209003219689,513.7630813598632,11.27671581195831,0.0
0.12,0.4,0.14400781095027923,0.009996529291613255,0.0292365375906229,0.0026411624531642434,0.3272343695163727,0.021780462843418537,500.54476776123045,7.802732806224093,0.0

